QCQP-Tunneling: Ellipsoidal Constrained Agent Navigation

This paper presents a convex-QCQP based novel path planning algorithm named ellipsoidal constrained agent navigation (ECAN), for a challenging problem of online path planning in completely unknown and unseen continuous environments. ECAN plans path for the agent by making a tunnel of overlapping ellipsoids, in an online fashion, through the environment. Convex constraints in the ellipsoid-formation step circumvent collision with the obstacles. The problem of online-tunneling is solved as a convex-QCQP. This paper assumes no constraints on shape of the agent and the obstacles. However, to make the approach clearer, this paper first introduces the framework for a point-mass agent with point-size obstacles. After explaining the underlying principle in drawing an ellipsoid tunnel, the framework is extended to the agent and obstacles having finite area (2d space) and finite-volume (3d-space).

==> Original_References.txt <==
[1] S. Boyd and L. Vandenberghe, {\it Convex Optimization} (Cambridge University Press, 2004).\smallskip\newline
[2] M.P. Vitus, V. Pradeep, G.M. Hoffmann, S.L. Waslander and C.J. Tomlin, Tunnel-MILP: Path Planning
with Sequential Convex Polytopes, {\it Proc. AIAA Guidance, Navigation and Control Conference}, 2008.\smallskip\newline
[3] Nicolas Vandapel, James Kuffner, Omead Amidi, Planning 3-D Path Networks in Unstructured Environments, {\it Proc. Int. Conference on Robotics and Automation}, 2005.\smallskip\newline
[4] J.J. Kuffner, Efficient optimal search of euclidean-cost grids and lattices, {\it In IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2004.\smallskip\newline
[5] T.A. Ademoye, A. Davari, C.C. Caltello, S. Fan, and J. Fan, Path Planning via CPLEX Optimization,
{\it Southeastern Symposium on Systems Theory}, University of New Orleans, March 16-18, 2008.\smallskip\newline
[6] J. Miura, Support Vector Path Planning, {\it In IEEE/RSJ Int. Conference on Intelligent Robots and
Systems}, 2006.\smallskip\newline
[7] O. Hachour, A three-dimensional collision- free-path planning, {\it Int. Journal of Systems Applications, Engineering \& Development}, 4(3), 2009.\smallskip\newline
[8] Cooper Bills, Joyce Chen and Ashutosh Saxena, Autonomous MAV Flight in Indoor Environments using
Single Image Perspective Cues. {\it In Int. Conference on Robotics and Automation}, 2011.\smallskip\newline
[10] Lars Blackmore, Robust Path Planning and Feedback Design under Stochastic Uncertainty, In {\it Proc. of AIAA Guidance, Navigation and Control Conference}, 2008.\smallskip\newline
[11] T.-K. Wang, Q. Dang and P.-Y. Pan, Path Planning Approach in Unknown Environment, {\it Int. Journal of Automation and Computing}, 4(3), 310-316, 2010.\smallskip\newline
[12] T. Ersson and X. Hu, Path Planning and Navigation of Mobile Robots in Unknown Environments, {\it In IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2001.\smallskip\newline
[13] T. Schouwenaars, M. Valenti, E. Teron and J. How, Implementation and Flight Test Results of MILP-based UAV Guidance, {\it Proceedings of the IEEE Aerospace Conference}, Feb. 2005.\smallskip\newline
[14] J. Redding, J.N. Amin, J.D. Boskovic, J. Howlett and S. Poll, A Real-time Obstacle Detection and Reactive Path Planning System for Autonomous Small-Scale Helicopters, {\it In AIAA Guidance, Navigation and Control Conference and Exhibit}, 2007.\smallskip\newline
[15] J. Carsten, D. Ferguson and A. Stenz, 3D Field D: Impoved Path Planning and Replanning in Three Dimensions.
{\it IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2006.\smallskip\newline
[16] D. Dolgov, S. Thrun, M. Montemerlo and J. Diebel, Path Planning for Autonomous Vehicles in Unknown Semi-structured Environments, {\it Int. Journal of Robotics Research}, 2010.\smallskip\newline
[17] D. Ferguson and A. Stentz, Field D*: An Interpolation-based Path Planner and Replanner, {\it In
Int. Sysposium on Robotics Research}, 2005.\smallskip\newline
[18] The focussed D* algorithm for real-time replanning, {\it In Int. Joint Conference on Artificial Intelligence}, pp. 1652–1659, 1995. \smallskip\newline
[19] S. Koenig and M. Likhachev, Fast Replanning for Navigation in Unknown Terrain, {\it IEEE Transactions on Robotics}, 21(3), 2005.\smallskip\newline
[20] S. Sharma, E.A. Kulczycki and A. Elfes, Trajectory Generation and Path Planning for Autonomous Aerobots,
{\it ICRA Workshop on Robotics in Challenging and Hazardous Environments}, 2007.\smallskip\newline
[21] K. Yang and S. Sukkarieh, Planning Continuous Curvature Paths for UAVs Amongst Obstacles, \smallskip\newline
[22] A. Richards, Y. Kuwata, and J. How, Experimental Demonstrations of Real-time MILP Control, {\it AIAA Guidance, Navigation, and Control Conference}, 2003.\smallskip\newline
[23] T. Schouwenaars, J. How and E. Feron, Receding Horizon Path Planning with Implicit Safety Guarantees, {\it In American Control Conference}, Boston, M.A., 2004.\smallskip\newline
[24] Y. Kuwata and J. How, Three Dimensional Receding Horizon Control for UAVs, {\it AIAA Guidance Navigation and Contro Conference and Exhibit}, 2004.


==> Original_Rest_of_the_Paper_Formulation_if_lost.txt <==
The rest of the paper proceeds as follows:
related work is proposed in sec-2; sec-3 outlines underlying
principle of ECAN with point-masses; sec-4 outlines
notations, with sec-4.1 describing the QCQP formulation
and sec-4.2 with its subsections describing navigation
strategy once the ellipsoid is determined; sec-5 explains finite
agent & obstacle architecture; and sec-6 & 7 present
experiments and conclusion & future work respectively.

==> modified_references.txt <==
[1] S. Boyd and L. Vandenberghe, {\it Convex Optimization} (Cambridge University Press, 2004).\smallskip\newline
[2] S. Sharma, E.A. Kulczycki and A. Elfes, Trajectory Generation and Path Planning for Autonomous Aerobots, {\it ICRA Workshop on Robotics in Challenging and Hazardous Environments}, 2007.\smallskip\newline
[3] K. Yang and S. Sukkarieh, Planning Continuous Curvature Paths for UAVs Amongst Obstacles, \smallskip\newline
[4] The focussed D* algorithm for real-time replanning, {\it In Int. Joint Conference on Artificial Intelligence}, pp. 1652–1659, 1995. \smallskip\newline
[5] S. Koenig and M. Likhachev, Fast Replanning for Navigation in Unknown Terrain, {\it IEEE Transactions on Robotics}, 21(3), 2005.\smallskip\newline
[6] D. Ferguson and A. Stentz, Field D*: An Interpolation-based Path Planner and Replanner, {\it In Int. Sysposium on Robotics Research}, 2005.\smallskip\newline
[7] J. Carsten, D. Ferguson and A. Stenz, 3D Field D: Impoved Path Planning and Replanning in Three Dimensions. {\it IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2006.\smallskip\newline
[8] D. Dolgov, S. Thrun, M. Montemerlo and J. Diebel, Path Planning for Autonomous Vehicles in Unknown Semi-structured Environments, {\it Int. Journal of Robotics Research}, 2010.\smallskip\newline
[9] A. Richards, Y. Kuwata, and J. How, Experimental Demonstrations of Real-time MILP Control, {\it AIAA Guidance, Navigation, and Control Conference}, 2003.\smallskip\newline
[10] T. Schouwenaars, J. How and E. Feron, Receding Horizon Path Planning with Implicit Safety Guarantees, {\it In American Control Conference}, Boston, M.A., 2004.\smallskip\newline
[11] T.A. Ademoye, A. Davari, C.C. Caltello, S. Fan, and J. Fan, Path Planning via CPLEX Optimization, {\it Southeastern Symposium on Systems Theory}, University of New Orleans, March 16-18, 2008.\smallskip\newline
[12] M.P. Vitus, V. Pradeep, G.M. Hoffmann, S.L. Waslander and C.J. Tomlin, Tunnel-MILP: Path Planning with Sequential Convex Polytopes, {\it Proc. AIAA Guidance, Navigation and Control Conference}, 2008.\smallskip\newline
[13] Lars Blackmore, Robust Path Planning and Feedback Design under Stochastic Uncertainty, In {\it Proc. of AIAA Guidance, Navigation and Control Conference}, 2008.\smallskip\newline
[14] Nicolas Vandapel, James Kuffner, Omead Amidi, Planning 3-D Path Networks in Unstructured Environments, {\it Proc. Int. Conference on Robotics and Automation}, 2005.\smallskip\newline
[15] J.J. Kuffner, Efficient optimal search of euclidean-cost grids and lattices, {\it In IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2004.\smallskip\newline
[16] J. Miura, Support Vector Path Planning, {\it In IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2006.\smallskip\newline
[17] O. Hachour, A three-dimensional collision- free-path planning, {\it Int. Journal of Systems Applications, Engineering \& Development}, 4(3), 2009.\smallskip\newline
[18] T.-K. Wang, Q. Dang and P.-Y. Pan, Path Planning Approach in Unknown Environment, {\it Int. Journal of Automation and Computing}, 4(3), 310-316, 2010.\smallskip\newline
[19] T. Schouwenaars, M. Valenti, E. Teron and J. How, Implementation and Flight Test Results of MILP-based UAV Guidance, {\it Proceedings of the IEEE Aerospace Conference}, Feb. 2005.\smallskip\newline
[20] Y. Kuwata and J. How, Three Dimensional Receding Horizon Control for UAVs, {\it AIAA Guidance Navigation and Contro Conference and Exhibit}, 2004.
[21] Cooper Bills, Joyce Chen and Ashutosh Saxena, Autonomous MAV Flight in Indoor Environments using Single Image Perspective Cues. {\it In Int. Conference on Robotics and Automation}, 2011.\smallskip\newline
- To explain how the 3 points in ECAN inside the ellipsoid can be addressed for futher smoothing.
[22] T. Ersson and X. Hu, Path Planning and Navigation of Mobile Robots in Unknown Environments, {\it In IEEE/RSJ Int. Conference on Intelligent Robots and Systems}, 2001.\smallskip\newline


